eStonefish-Scenes: A Sim-to-Real Validated and Robot-Centric Event-based Optical Flow Dataset for Underwater Vehicles

Event-based cameras (EBCs) are poised to transform underwater robotics, yet the absence of labelled event-based datasets for underwater environments severely limits progress in tasks such as visual odometry and obstacle avoidance. Real-world event-based optical flow datasets are scarce, resource-intensive to collect, and lack diversity, while no prior benchmarks target underwater applications. To bridge this gap, we introduce eStonefish-Scenes, a synthetic event-based optical flow dataset generated using the Stonefish simulator, together with an open data generation pipeline for creating customizable underwater environments featuring realistic coral reefs and biologically inspired schools of fish with reactive navigation behaviours. We also present eWiz, a comprehensive library for event-based data processing, encompassing data loading, augmentation, visualization, encoding, training utilities, loss functions, and evaluation metrics. To validate sim-to-real transferability, we collected real-world data using a DAVIS346 hybrid event-and-frame camera mounted on a BlueROV2 in an indoor testing pool. Ground-truth optical flow was derived via homography-based frame-to-poster registration, and per-pixel uncertainty was estimated through Monte Carlo perturbation of keypoint correspondences. This uncertainty was incorporated into the evaluation metrics, enabling reliability-aware performance assessment. A ConvGRU-based optical flow network, trained exclusively on synthetic eStonefish-Scenes data, was evaluated on the real-world sequences without fine-tuning, achieving an uncertainty-weighted average endpoint error of 0.79 pixels. These results demonstrate that the proposed synthetic dataset effectively supports sim-to-real transfer for underwater event-based optical flow estimation, substantially reducing the need for costly real-world data collection.

==> readme.txt <==
% readme.txt for sagej.cls
% Version 1.20 released 14 January 2017
%
% This software may only be used to prepare an article for publication in a
% SAGE Publications journal
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   readme.txt     		this file
%   sagej.cls      		the LaTeX2e class file
%   Sage_LaTeX_Guidelines.tex   authors' instructions
%   Sage_Latex_Guidelines.pdf   authors' instructions in PDF format
%   SageV.bst      		SAGE Vancouver style bst
%   SageH.bst      		SAGE Harvard style bst
%
% Typeset Sage_Latex_Guidelines.tex for instructions and examples, or view the PDF.
%
% Simply place sagej.cls and sagedoc.tex in your systems usual 
% directories and typeset using your LaTeX2e/PDFLaTeX command.
%
%
%
% *** IMPORTANT NOTE ***
% When you submit your paper, please use the "doublespace" option
% in the documentclass line which will double-space your document
% and make the task of reviewing much simpler.
%

